Dialectical Reconciliation via Structured Argumentative Dialogues

We present a novel framework designed to extend model reconciliation approaches, commonly used in human-aware planning, for enhanced human-AI interaction. By adopting a structured argumentation-based dialogue paradigm, our framework enables dialectical reconciliation to address knowledge discrepancies between an explainer (AI agent) and an explainee (human user), where the goal is for the explainee to understand the explainer's decision. We formally describe the operational semantics of our proposed framework, providing theoretical guarantees. We then evaluate the framework's efficacy ``in the wild'' via computational and human-subject experiments. Our findings suggest that our framework offers a promising direction for fostering effective human-AI interactions in domains where explainability is important.

==> rebuttal.txt <==
We would like to thank all our reviewers for their time and effort in evaluating our work. We are happy that you found our work interesting. Below is our answer to your questions.

Reviewer 1:

Motivating Example: Allow us to clarify. First, Roomie's argument is that "the outdated mobile app and the expired license (premises of argument) imply disconnection from the internet (conclusion of argument)". Obviously, if Alice simply accepts Roomie's initial argument, then Alice is satisfied and that's it. But this is a case where dialectical reconciliation is not needed. One of the main points of dialectical reconciliation is actually gaining a deeper understanding of the subject matter, especially when the explainee has a different model (of the world) than the explainer. Going back to the example, from Alice's perspective, Roomie's argument is unsatisfactory because (i) it doesn't really offer a deeper insight for why that is the case, and (ii) Alice has a differenct model of how Roomie works. So that's what we are highlighting with this example, and why dialectical reconciliation is important. We do understnad that this example may be a bit condensed for the sake of presentation, but we do feel it conveys its genral aim (as you also mention).


We would like to thank all our reviewers for their feedback. We are happy that you found our work interesting. Below is our answers to your questions.

Rev.1:

Pointers: Thank you for the suggested papers, we will included in the Related Work section. We will also rephrase that statement as suggested. 

Q.1: The main reason is that reconciliation is often needed in settings relying on classical logic representations, such as planning problems. In fact, our work is motivated by the model reconciliation problem (MRP), which has been formualted using classical logic, i.e., the agent models are knowledge bases. So to be compatible with these approaches, we opted for deductive argumentation using classical logic. We will discuss as future work the use of different forms of structured argumentation, where ABA could definitely be a possibility.

Q.2: The difference cannot be easily seen from this definition as both frameworks aim to "change" an agent's belief about something. However, the assumptions and how to achieve this goal is completely different -- Persuasion seeks to *convince* an agent of changing their beliefs about something, while Dialectical Reconciliation (DR) seeks to help an agent *understand* the perspective of another agent. Even if there is an update on KB_E with DR, note that KB_E is note the explainee's KB but rather their their approximation of the explainer’s knowledge (Section 4 Key Assumption 1).

The difference is more clear in Section 4.3, where we show how DR and persuasion play out in an example. Interestingly, the persuasion dialogue ends without the explainer "persuading" the explainee. (Please be aware of a typo in Table 3 for persuasion: We incorrectly put R in all moves. The correct one is all odd moves (m_1, m_3, ...) are from R, while all even moves (m_2, m_4, ...) are from E. We apologize for the oversight and we'll correct it.)


Rev.3:

Q.1: We used a basic approach based on computing the backbones of the KB as proposed in [Janota et al., "Algorithms for computing backbones of propositional formulae", 2015]. Note that the backbone of a KB is the set of literals entailed by the KB. We will add more details about this in the paper.

Q.2: Looking at some of the largest benchmarks from our experiments, the highest was about 30s. There are also various optimization and approximation techniques to consider when computing prime implicates if one wants to optimize for time efficiency.


------------------------------------------------------------

We would like to thank all our reviewers for their feedback. We are happy that you found our work interesting.

Rev.1:

Thank you for the suggested papers, we'll add a discussion about them. We'll also rephrase that statement as suggested. 

Q.1: The main reason is that model reconciliation (which motivated our work) is often needed in settings relying on classical logic representations, such as planning. And so to be compatible with this, we opted for deductive argumentation using classical logic. We'll discuss as future work the use of different forms of structured argumentation, where ABA could definitely be a possibility.

Q.2: At a high-level, both Persuasion and DR-A aim to "change" an agent's belief about something. But it is the assumptions and how to achieve this that differ -- Persuasion seeks to *convince* an agent of changing *their* beliefs, while  DR-A seeks to help an agent *understand the perspective of another agent*. Importantly, in DR-A the KB_E is not the explainee's KB but rather their approximation of the explainer’s knowledge (Section 4 Key Assumption 1).

The difference is more clear in Section 4.3, where we show with an example how DR-A and Persuasion lead to different outcomes. (Please be aware of a typo in Table 3 for Persuasion: We incorrectly put R in all moves, but only the odd moves (m_1, m_3, ...) are from R, and the rest from E. We apologize for the oversight and we'll correct it.)


Rev.3:

Q.1: We used a basic approach based on computing the backbones of the KB as proposed in [Janota et al., "Algorithms for computing backbones of propositional formulae", 2015]. Note that the backbone of a KB is the set of literals entailed by the KB. We'll add more details about this in the paper.

Q.2: Looking at some of the largest benchmarks from our experiments, the highest was about 30s. There are also various optimization and approximation techniques to consider when computing prime implicates if one wants to optimize for time efficiency.


